Machine Learning in the Internet of Things for Industry 4.0

Number of IoT devices is constantly increasing which results in greater complexity of computations and high data velocity. One of the approach to process sensor data is dataflow programming. It enables the development of reactive software with short processing and rapid response times, especially when moved to the edge of the network. This is especially important in systems that utilize online machine learning algorithms to analyze ongoing processes such as those observed in Industry 4.0. In this paper, we show that organization of such systems depends on the entire processing stack, from the hardware layer all the way to the software layer, as well as on the required response times of the IoT system. We propose a flow processing stack for such systems along with the organizational machine learning architectural patterns that enable the possibility to spread the learning and inferencing on the edge and the cloud. In the paper, we analyse what latency is introduced by communication technologies used in the IoT for cloud connectivity and how they influence the response times of the system. Finally, we are providing recommendations which machine learning patterns should be used in the IoT systems depending on the application type.

==> bios.txt <==
Tomasz Szydlo received Ph.D.in Computer Science
from the University of Science and Technology in Krakw, Poland in 2010.
Since 2011 he is research assistant at the Department of Computer
Science at AGH-UST. His interests focus on Service-Oriented Architectures
as well as mobile and embedded systems. He has participated
in several EU research projects including CrossGrid, Ambient Networks
and UniversAAL and national projects including IT-SOA, ISMOP and FogDevices.

Joanna Sendorek is pursuing her Bachelor Degree
studies in Computer Science at Univeristy of Science and Technology in
Krakow where she has thrice been rewarded scholarship for academic
achievements. She has been an intern at Samsung and Google companies.
Her interests are focused around data processing and machine
learning, especially in big data environments.

Robert Brzoza-Woch studied Electronics and
Telecommunication with major in Sensors and Microsystems. He received
his M.Sc. degree in 2009 and his Ph.D. in 2013 from the University
of Science and Technology in Krakow, Poland. He has a broad
experience in hardware and software design for intelligent wireless
sensor networks, remote condition monitoring systems, and pervasive
computing. His work is centered around FPGA technology and microcontrollers
with particular emphasis on ARM core and FPGA-based
microprocessor systems.

Mateusz Windak is studying Computer Science at
the University of Science and Technology in Krakw, Poland. He has
expierience in programming embedded systems with AVR cores. Since
lasy year he is working in research project about Internet of Things
technologies and gathers experience in ARM microcontrollers and Bluetooth
Low Energy communication. He is interested in using embedded
technologies in astronomy purposes.

==> highlights.txt <==
- Introduction of the flow based processing stack for IoT 
- Machine learning patterns for IoT are proposed
- Practical verification of the introduced concepts for Industrial IoT
